The Fundamental Planes of Black Hole Activity for Radio-Loud and Radio-Quiet Quasars

We examine the fundamental plane of black hole activity for correlations with redshift and radio loudness in both radio-loud and radio-quiet quasar populations. Sources are compiled from archival data of both radio-loud and radio-quiet quasars over redshifts $0.1 < z < 5.0$ to produce a sample of 353 sources with known X-ray, radio, and black hole mass measurements. A fundamental plane of accretion activity is fit to a sample of radio-loud and radio-quiet quasars, and we find a dichotomy between radio-loud and radio-quiet sources. The set of best-fit equations that best describe the two samples are $\log{L_{R}} = (1.12 \pm 0.06) \log{L_{X}} - (0.20 \pm 0.07) \log{M} -(5.64 \pm 2.99)$ for our radio-loud sample and $\log{L_{R}} = (0.48 \pm 0.06) \log{L_{X}} + (0.50 \pm 0.08) \log{M} + (15.26 \pm 2.66)$ for our radio-quiet sample. Our results suggest that the average radio-quiet quasar emission is consistent with advection dominated accretion, while a combination of jet and disc emission dominates in radio-loud quasars. We additionally examine redshift trends amongst the radio-loud and radio-quiet samples, and we observe a redshift dependence for the fundamental plane of radio-loud quasars. Lastly, we utilize the fundamental plane as a black hole mass estimation method and determine it useful in studying systems where standard spectral modeling techniques are not viable.

==> Supplemental_data_table_1.txt <==
#Table 1: Properties of the Quasar Sample
#Supplemental Material
#
#Column (1): Object Name. 
#Column (2): Redshift $z$. 
#Column (3): Logarithm of the radio loudness $R$. The radio-loudness parameter for the sources were obtained by following the method described by \cite{1989AJ.....98.1195K}, where $R = f_{5\,\text{GHz}}/f_{4400\,\text{\AA}}$}. In cases where $f_{4400\,\text{\AA}}$ is not present, we obtained $f_{4400\,\text{\AA}}$ by extrapolating $f_{2500\,\text{\AA}}$ and assuming a spectral index of $\alpha=-0.5$.
#Column (4): Logarithm of the rest-frame 5 GHz luminosity (erg s$^{-1}$).
#Column (5): Uncertainty on rest-frame 5 GHz luminosity (erg s$^{-1}$).
#Column (6): Reference for 5 GHz luminosity. The reference list and their associated numbers are provided below. 
#Column (7): Logarithm of the rest-frame 2-10 keV luminosity (erg s$^{-1}$).
#Column (8): Uncertainty on rest-frame 2-10 keV luminosity (erg s$^{-1}$).
#Column (9): Reference for 2-10 keV luminosity. The reference list and their associated numbers are provided below. 
#Column (10): Logarithm of the black hole mass ($M_{\rm sun}$).
#Column (11): Uncertainty on black hole mass ($M_{\rm sun}$).
#Column (12): Reference for black hole mass. The reference list and their associated numbers are provided below.
#Column (13): Logarithm of the X-ray luminosity-to-Eddington luminosity ratio. We defined the the Eddington luminosity as $1.3\times 10^{38} M/M_{\odot}$.
#
#References: 
#(1) Snios B., et al., 2021, ApJ, 914, 130; 
#(2) Snios B., et al., 2020, ApJ, 899, 127; 
#(3) Zhu S. F., Brandt W. N., Wu J., Garmire G. P., Miller B. P., 2019, MNRAS, 482, 2016; 
#(4) Zhu S. F., Timlin J. D., Brandt W. N., 2021, MNRAS, 505, 1954; 
#(5) Timlin J. D., Brandt W. N., Zhu S., Liu H., Luo B., Ni Q., 2020, MNRAS,498, 4033;
#(6) Rakshit S., Stalin C. S., Kotilainen J., 2020, ApJS, 658, 815. 
#
#SDSS_Name,z,Log(R),Log(L_{radio}),Log(L_{radio})_error,Ref,Log(L_{X}),Log(L_{X})_error,Ref,log(M_{BH}),log(M_{BH})_error,Ref,Log(L_{X}/L_{Edd})
150436.03-024404.6,0.200,1.024,39.169,0.065,5,42.16,0.09,4,7.44,0.86,6,-3.38
140051.29+025905.3,0.256,1.023,39.407,0.065,5,42.12,0.09,4,8.37,0.42,6,-4.35
162901.30+400759.9,0.272,1.430,40.777,0.065,4,44.44,0.09,4,7.36,0.23,6,-1.02
172255.24+320307.5,0.275,1.031,39.484,0.065,5,43.77,0.09,4,6.75,1.48,6,-1.08
103336.31+573106.7,0.295,0.981,39.538,0.065,5,42.30,0.09,4,8.82,0.30,6,-4.62
123720.09+631547.1,0.296,1.033,39.522,0.065,5,43.65,0.09,4,7.81,0.23,6,-2.26
145215.58+430448.7,0.296,1.035,39.491,0.065,5,43.70,0.09,4,7.98,0.14,6,-2.38
142048.65+394532.5,0.369,0.960,39.732,0.065,5,43.53,0.09,4,8.58,0.17,6,-3.15
022430.60-000038.9,0.431,1.032,39.888,0.065,5,44.36,0.09,4,7.58,0.04,6,-1.32
122519.09+143732.5,0.471,1.032,40.04,0.065,5,44.34,0.09,4,8.73,0.08,6,-2.50
103041.36+052202.2,0.518,1.029,40.055,0.065,5,43.65,0.09,4,8.71,0.24,6,-3.16
091029.03+542718.9,0.526,1.032,40.149,0.065,5,44.59,0.09,4,8.61,0.05,6,-2.12
143756.46+351937.0,0.537,2.571,42.272,0.065,4,44.71,0.09,4,8.80,0.10,6,-2.19
115937.87+554622.9,0.547,1.031,40.113,0.065,5,44.98,0.09,4,8.35,0.06,6,-1.47
102152.49+131146.4,0.551,1.468,40.896,0.065,4,44.33,0.09,4,8.63,0.04,6,-2.40
023137.42+003705.9,0.558,1.035,40.021,0.065,5,44.00,0.09,4,8.12,0.09,6,-2.22
135353.97-022232.5,0.563,1.032,40.118,0.065,5,42.57,0.09,4,8.98,0.15,6,-4.51
132432.61+304558.1,0.567,0.995,40.142,0.065,5,43.37,0.09,4,8.46,0.07,6,-3.19
142758.73+324741.4,0.570,2.692,42.475,0.065,4,45.01,0.09,4,9.21,0.09,6,-2.30
115839.90+625427.9,0.593,2.627,43.285,0.065,4,45.39,0.09,4,9.85,0.12,6,-2.56
210754.98-062519.1,0.609,2.082,41.756,0.065,4,44.69,0.09,4,8.59,0.04,6,-2.00
125903.93+344702.4,0.609,1.033,40.200,0.065,5,44.34,0.09,4,8.97,0.11,6,-2.73
153159.10+242047.1,0.632,1.044,41.585,0.065,4,45.28,0.09,4,9.88,0.13,6,-2.70
222852.60-075346.6,0.638,2.912,42.817,0.065,4,45.09,0.09,4,8.55,0.07,6,-1.56
130028.53+283010.1,0.647,2.450,42.868,0.065,4,45.23,0.09,4,9.62,0.06,6,-2.49
145331.83+575636.5,0.653,0.922,40.289,0.065,5,44.15,0.09,4,8.19,0.09,6,-2.14
232722.47-021154.4,0.682,1.035,40.379,0.065,5,44.18,0.09,4,8.83,0.18,6,-2.75
082733.73+263715.9,0.688,3.148,42.653,0.065,4,44.44,0.09,4,8.81,0.23,6,-2.47
134412.88-003005.4,0.709,2.288,41.590,0.065,4,43.72,0.09,4,6.94,2.23,6,-1.32
021808.24-045845.2,0.715,1.034,40.392,0.065,5,44.84,0.09,4,9.22,0.09,6,-2.48
092029.65+370018.7,0.717,3.019,42.453,0.065,4,44.47,0.09,4,8.50,0.13,6,-2.13
110838.99+255613.2,0.732,2.344,42.658,0.065,4,45.14,0.09,4,8.71,0.05,6,-1.67
122821.39+102724.5,0.749,1.711,41.017,0.065,4,44.32,0.09,4,8.44,0.08,6,-2.22
101311.74+061805.5,0.763,2.962,42.472,0.065,4,44.80,0.09,4,8.13,0.23,6,-1.43
012136.83-001810.8,0.765,2.887,42.832,0.065,4,44.32,0.09,4,9.34,0.21,6,-3.12
090912.15+144613.7,0.766,2.244,42.233,0.065,4,44.94,0.09,4,9.33,0.12,6,-2.49
134133.11+353251.8,0.782,2.678,42.648,0.065,4,45.07,0.09,4,9.11,0.06,6,-2.14
213520.50-010318.3,0.794,1.035,40.646,0.065,5,44.07,0.09,4,9.18,0.14,6,-3.21
094227.30+122447.6,0.812,1.031,40.522,0.065,5,44.85,0.09,4,8.81,0.02,6,-2.06
114244.90+505827.9,0.819,1.032,40.485,0.065,5,44.38,0.09,4,8.32,0.10,6,-2.04
100254.52+324039.0,0.829,1.250,41.838,0.065,4,45.45,0.09,4,8.72,0.03,6,-1.37
095732.04+024301.7,0.849,0.977,40.533,0.065,5,44.41,0.09,4,8.73,0.11,6,-2.42
095243.04+515121.0,0.862,0.921,41.406,0.065,4,45.12,0.09,4,9.11,0.05,6,-2.09
140946.64+460039.3,0.880,3.161,42.655,0.065,4,44.69,0.09,4,7.86,0.11,6,-1.27
122134.80+042315.0,0.883,0.965,40.583,0.065,5,44.42,0.09,4,8.67,0.11,6,-2.35
111422.48+531913.2,0.886,0.974,40.608,0.065,5,44.72,0.09,4,8.21,0.18,6,-1.59
131938.76-004940.0,0.891,3.544,44.094,0.065,4,45.38,0.09,4,8.76,0.05,6,-1.48
162840.27+444239.1,0.892,2.388,42.389,0.065,4,44.83,0.09,4,9.00,0.10,6,-2.27
105932.00+242939.4,0.907,2.356,42.695,0.065,4,45.11,0.09,4,8.71,0.05,6,-1.70
134635.02+415630.9,0.910,2.133,42.162,0.065,4,45.10,0.09,4,8.70,0.05,6,-1.70
134834.28+262205.9,0.918,1.052,41.179,0.065,4,44.93,0.09,4,8.67,0.17,6,-1.84
095752.24+330837.2,0.919,1.029,40.586,0.065,5,44.05,0.09,4,8.26,0.06,6,-2.31
141717.89+231720.1,0.921,2.818,43.126,0.065,4,45.29,0.09,4,9.06,0.06,6,-1.87
132033.21+331142.2,0.925,1.969,42.362,0.065,4,44.41,0.09,4,8.76,0.08,6,-2.45
110845.27+090514.9,0.925,1.033,40.615,0.065,5,44.24,0.09,4,9.10,0.05,6,-2.96
122916.72+140547.4,0.930,1.030,40.620,0.065,5,44.84,0.09,4,8.98,0.16,6,-2.24
004413.72+005141.0,0.941,2.167,42.410,0.065,4,44.90,0.09,4,9.31,0.06,6,-2.51
232007.52+002944.3,0.944,1.026,40.587,0.065,5,45.00,0.09,4,9.15,0.07,6,-2.25
125228.94+142458.0,0.955,2.499,42.660,0.065,4,45.07,0.09,4,8.47,0.04,6,-1.50
134213.26+602142.9,0.964,3.524,44.115,0.065,4,45.11,0.09,4,9.05,0.09,6,-2.04
161644.68+554638.8,0.978,0.969,40.704,0.065,5,45.11,0.09,4,8.95,0.03,6,-1.94
122418.01+070949.2,0.981,1.032,40.947,0.065,5,43.79,0.09,4,8.64,0.16,6,-2.96
141533.88+520558.0,0.987,1.033,41.136,0.065,5,44.64,0.09,4,8.84,0.02,6,-2.30
160913.18+535429.6,0.992,2.523,42.977,0.065,4,45.39,0.09,4,9.44,0.08,6,-2.15
000442.18+000023.3,1.008,1.740,41.785,0.065,4,45.14,0.09,4,9.28,0.03,6,-2.24
165157.45+305613.0,1.010,2.712,42.367,0.065,4,44.43,0.09,4,8.47,0.13,6,-2.14
084140.98+392842.8,1.013,1.031,40.729,0.065,5,43.05,0.09,4,8.72,0.15,6,-3.77
093703.45+154644.5,1.020,2.282,41.983,0.065,4,44.26,0.09,4,9.34,0.21,6,-3.18
014432.21+022219.9,1.022,1.037,40.694,0.065,5,44.75,0.09,4,8.79,0.05,6,-2.14
022126.34-020232.7,1.024,2.718,42.216,0.065,4,43.89,0.09,4,8.52,0.07,6,-2.73
082604.55+360652.6,1.026,3.502,43.042,0.065,4,44.48,0.09,4,9.12,0.07,6,-2.74
143244.43-005915.1,1.026,2.256,43.051,0.065,4,45.62,0.09,4,9.69,0.02,6,-2.17
144024.92+033609.2,1.030,1.027,40.726,0.065,5,44.22,0.09,4,7.89,1.13,6,-1.77
134254.38+282805.8,1.035,2.876,43.228,0.065,4,45.34,0.09,4,8.78,0.04,6,-1.54
143016.18+351923.7,1.035,0.888,40.775,0.065,5,44.49,0.09,4,8.63,0.18,6,-2.24
000622.60-000424.4,1.038,4.770,44.641,0.065,4,45.43,0.09,4,8.82,0.06,6,-1.49
100056.60+554059.8,1.038,1.033,40.790,0.065,5,44.77,0.09,4,8.73,0.16,6,-2.06
165943.08+375422.6,1.039,2.523,42.541,0.065,4,45.03,0.09,4,9.02,0.17,6,-2.09
161254.63+105635.2,1.057,2.660,43.095,0.065,4,45.32,0.09,4,8.58,0.13,6,-1.36
095245.57+000015.5,1.063,3.674,43.854,0.065,4,45.39,0.09,4,9.58,0.08,6,-2.29
012610.47-012605.0,1.066,1.029,40.809,0.065,5,43.35,0.09,4,8.67,0.11,6,-3.42
153634.99+223840.6,1.067,2.794,42.891,0.065,4,44.88,0.09,4,9.64,0.08,6,-2.86
143201.74+343526.2,1.072,1.023,40.778,0.065,5,44.11,0.09,4,8.35,0.18,6,-2.34
125801.92+282002.3,1.074,2.484,42.477,0.065,4,44.31,0.09,4,8.77,0.09,6,-2.56
021342.32-081259.0,1.084,2.518,42.620,0.065,4,44.93,0.09,4,9.34,0.10,6,-2.51
114409.51+195010.2,1.096,1.034,40.773,0.065,5,44.85,0.09,4,9.19,0.07,6,-2.44
013847.51-103127.3,1.102,2.530,42.578,0.065,4,44.77,0.09,4,8.86,0.06,6,-2.19
234326.32+001337.8,1.103,0.904,40.687,0.065,5,43.78,0.09,4,7.47,1.19,6,-1.79
143405.77+485955.9,1.113,2.033,42.139,0.065,4,44.26,0.09,4,8.91,0.18,6,-2.75
153935.81+170704.6,1.114,2.507,43.083,0.065,4,45.19,0.09,4,9.19,0.03,6,-2.10
155755.50+400738.4,1.119,2.587,43.025,0.065,4,44.56,0.09,4,8.99,0.06,6,-2.53
093701.71+232435.6,1.121,2.604,43.010,0.065,4,45.34,0.09,4,9.30,0.07,6,-2.06
142942.64+335654.7,1.121,1.492,41.702,0.065,4,45.17,0.09,4,9.48,0.03,6,-2.41
122217.29+152914.3,1.147,1.535,41.581,0.065,4,44.81,0.09,4,8.61,0.09,6,-1.90
115242.53+033305.6,1.150,2.548,42.603,0.065,4,44.68,0.09,4,9.14,0.10,6,-2.56
144344.70+423327.7,1.161,2.617,42.764,0.065,4,45.30,0.09,4,9.48,0.05,6,-2.28
090701.57+011745.7,1.171,2.523,42.539,0.065,4,45.22,0.09,4,8.73,0.20,6,-1.61
141043.80+140801.7,1.171,2.522,42.630,0.065,4,44.85,0.09,4,9.45,0.07,6,-2.70
091353.36+440257.1,1.178,3.101,43.531,0.065,4,45.30,0.09,4,8.93,0.04,6,-1.73
095752.13+330916.8,1.178,1.031,41.38,0.065,5,44.96,0.09,4,8.77,0.05,6,,-1.92
022258.63-084246.0,1.183,2.210,42.475,0.065,4,44.84,0.09,4,8.94,0.10,6,-2.20
123337.60+073132.7,1.185,1.562,41.809,0.065,4,45.27,0.09,4,10.03,0.09,6,-2.86
024940.19-083426.4,1.193,2.455,42.915,0.065,4,44.87,0.09,4,9.05,0.05,6,-2.28
135723.38+622802.8,1.195,1.037,40.959,0.065,5,44.78,0.09,4,8.80,0.06,6,-2.12
080642.33+195811.9,1.200,2.914,43.175,0.065,4,45.22,0.09,4,9.73,0.07,6,-2.61
142433.90+461543.1,1.201,1.030,40.854,0.065,5,43.67,0.09,4,8.36,0.17,6,-2.79
142532.83+330124.9,1.201,2.415,42.131,0.065,4,44.59,0.09,4,8.69,0.13,6,-2.20
024030.34-012816.3,1.205,3.154,42.756,0.065,4,44.66,0.09,4,9.23,0.08,6,-2.67
022908.58+003908.1,1.210,1.030,40.828,0.065,5,44.75,0.09,4,8.58,0.06,6,-1.93
121507.47+522055.7,1.212,2.603,42.904,0.065,4,45.18,0.09,4,8.39,0.09,6,-1.31
142744.43+333828.6,1.231,2.148,42.398,0.065,4,45.19,0.09,4,9.59,0.03,6,-2.50
134645.52+260932.1,1.247,1.031,40.941,0.065,5,45.01,0.09,4,8.88,0.12,6,-1.97
083915.98+035937.1,1.250,2.500,42.437,0.065,4,44.70,0.09,4,8.66,0.11,6,-2.06
103337.92+574239.1,1.263,1.033,41.114,0.065,5,44.56,0.09,4,8.57,0.12,6,-2.11
114559.45+442350.6,1.269,2.881,43.112,0.065,4,45.43,0.09,4,9.55,0.08,6,-2.22
121426.52+140258.9,1.279,3.857,44.098,0.065,4,45.21,0.09,4,8.96,0.25,6,-1.85
110416.72+595425.9,1.281,3.788,43.391,0.065,4,45.04,0.09,4,9.33,0.06,6,-2.39
141642.42+521812.6,1.285,1.027,41.069,0.065,5,44.36,0.09,4,9.52,0.01,6,-3.26
100717.23+124543.9,1.286,1.027,40.994,0.065,5,45.14,0.09,4,9.24,0.02,6,-2.20
115923.10+554540.6,1.305,1.037,40.953,0.065,5,43.71,0.09,4,8.59,0.12,6,-2.98
092001.20+303405.2,1.305,2.547,42.525,0.065,4,45.14,0.09,4,9.44,0.05,6,-2.40
073133.73+410018.8,1.314,2.782,43.280,0.065,4,45.37,0.09,4,9.20,0.02,6,-1.93
155840.71+272756.9,1.315,1.033,41.048,0.065,5,44.66,0.09,4,8.85,0.08,6,-2.29
085442.00+575729.9,1.318,3.491,44.299,0.065,4,45.57,0.09,4,9.31,0.02,6,-1.84
095908.31+024309.6,1.318,2.511,43.005,0.065,4,45.35,0.09,4,9.35,0.17,6,-2.10
224641.11-021938.1,1.323,1.030,40.945,0.065,5,42.64,0.09,4,8.37,0.05,6,-3.83
093814.55+520501.6,1.323,1.030,40.987,0.065,5,44.72,0.09,4,8.89,0.04,6,-2.27
021934.22-050859.5,1.324,1.030,40.982,0.065,5,44.75,0.09,4,8.58,0.07,6,-1.93
115108.81+471509.2,1.344,2.716,42.713,0.065,4,45.20,0.09,4,9.27,0.04,6,-2.17
122556.21+130656.2,1.356,1.027,41.090,0.065,5,44.30,0.09,4,9.33,0.09,6,-3.13
143114.02+420552.9,1.358,3.236,42.808,0.065,4,44.58,0.09,4,8.32,0.25,6,-1.84
144308.16-004913.4,1.372,3.218,43.157,0.065,4,45.19,0.09,4,8.51,0.19,6,-1.42
233722.01+002238.9,1.382,1.034,40.932,0.065,5,44.33,0.09,4,8.89,0.03,6,-2.66
130739.13+463730.1,1.384,0.982,41.034,0.065,5,45.06,0.09,4,8.40,0.10,6,-1.44
091907.54+212554.1,1.390,3.267,43.675,0.065,4,45.20,0.09,4,9.27,0.10,6,-2.17
074226.66+493435.1,1.397,2.223,42.140,0.065,4,44.69,0.09,4,8.80,0.20,6,-2.21
095653.58+412025.4,1.398,2.305,42.122,0.065,4,44.70,0.09,4,8.43,0.20,6,-1.83
095821.65+024628.1,1.403,1.729,42.029,0.065,4,45.07,0.09,4,9.47,0.07,6,-2.50
164019.40+535650.2,1.403,2.459,42.890,0.065,4,45.27,0.09,4,9.03,0.07,6,-1.86
100717.51+344509.8,1.416,2.317,42.196,0.065,4,44.87,0.09,4,8.33,0.32,6,-1.56
145837.82+022523.8,1.420,2.691,43.154,0.065,4,44.84,0.09,4,8.88,0.04,6,-2.14
025528.92-000219.2,1.436,2.312,42.552,0.065,4,44.85,0.09,4,9.33,0.04,6,-2.58
145206.44+580626.0,1.437,1.033,41.061,0.065,5,44.99,0.09,4,9.27,0.15,6,-2.38
121432.76+142214.4,1.440,2.230,42.831,0.065,4,45.34,0.09,4,9.15,0.05,6,-1.91
145211.04+581323.8,1.454,3.122,43.085,0.065,4,44.87,0.09,4,8.79,0.07,6,-2.02
083117.95+524111.0,1.457,0.925,41.052,0.065,5,44.46,0.09,4,8.69,0.08,6,-2.33
110302.22+404301.0,1.459,2.891,42.663,0.065,4,44.80,0.09,4,9.58,0.62,6,-2.88
104458.40+555750.3,1.460,2.475,42.042,0.065,4,44.74,0.09,4,9.30,0.10,6,-2.66
103850.89+415512.7,1.469,1.407,42.168,0.065,4,45.43,0.09,4,9.10,0.05,6,-1.77
095456.82+174331.2,1.476,3.324,44.446,0.065,4,45.57,0.09,4,9.45,0.03,6,-1.98
091528.77+441632.8,1.488,2.893,43.634,0.065,4,45.57,0.09,4,9.31,0.02,6,-1.84
121955.25+034104.0,1.493,1.619,41.725,0.065,4,44.70,0.09,4,8.73,0.20,6,-2.13
232734.73+002234.0,1.494,2.530,43.263,0.065,4,45.23,0.09,4,9.71,0.11,6,-2.58
084308.18+362439.5,1.503,0.952,41.067,0.065,5,44.60,0.09,4,8.83,0.13,6,-2.33
155853.46+272901.6,1.503,2.295,42.626,0.065,4,45.15,0.09,4,9.18,0.05,6,-2.13
091014.31+541257.9,1.503,1.032,41.094,0.065,5,45.02,0.09,4,9.31,0.04,6,-2.39
120619.65+282254.6,1.507,2.506,42.982,0.065,4,45.43,0.09,4,8.52,0.19,6,-1.19
095815.50+014922.9,1.507,1.031,41.092,0.065,5,45.22,0.09,4,8.95,0.18,6,-1.83
151839.95+500259.4,1.515,3.123,43.533,0.065,4,45.05,0.09,4,8.92,0.09,6,-1.97
121548.70+522448.9,1.515,2.671,42.544,0.065,4,44.70,0.09,4,8.89,0.11,6,-2.29
233745.33+002411.2,1.530,1.031,41.029,0.065,5,44.09,0.09,4,8.88,0.09,6,-2.89
103239.38+575312.1,1.538,1.035,41.233,0.065,5,45.07,0.09,4,8.42,0.15,6,-1.45
165239.39+235045.4,1.548,2.240,42.848,0.065,4,44.40,0.09,4,8.49,0.47,6,-2.19
012505.51+014626.9,1.567,3.230,43.707,0.065,4,45.40,0.09,4,8.54,0.15,6,-1.24
011652.12-000615.2,1.574,2.401,42.820,0.065,4,45.45,0.09,4,9.02,0.07,6,-1.67
124516.04-001859.3,1.594,2.093,42.260,0.065,4,45.14,0.09,4,9.27,0.24,6,-2.23
135023.68+265243.1,1.624,1.029,41.179,0.065,5,45.25,0.09,4,9.29,0.02,6,-2.14
135026.18+241155.1,1.629,3.020,43.544,0.065,4,45.32,0.09,4,8.76,0.15,6,-1.54
143113.14-005238.3,1.637,3.087,43.366,0.065,4,45.33,0.09,4,8.95,0.10,6,-1.72
084812.45+445657.4,1.643,1.030,41.146,0.065,5,44.31,0.09,4,8.69,0.13,6,-2.48
235715.87+004851.2,1.646,0.997,41.056,0.065,5,44.80,0.09,4,8.89,0.07,6,-2.19
151545.08+553518.4,1.655,1.030,41.163,0.065,5,44.78,0.09,4,9.23,0.23,6,-2.55
213513.10-005243.8,1.655,2.977,43.958,0.065,4,45.31,0.09,4,9.15,0.20,6,-1.94
020508.31-050808.3,1.657,1.030,41.205,0.065,5,44.92,0.09,4,9.56,0.06,6,-2.74
123954.88+474938.1,1.669,1.850,42.106,0.065,4,44.88,0.09,4,9.38,0.57,6,-2.60
233739.11+002656.2,1.703,0.912,41.147,0.065,5,45.13,0.09,4,8.88,0.08,6,-1.85
134628.20+263351.0,1.710,1.032,41.226,0.065,5,44.71,0.09,4,9.12,0.04,6,-2.51
140854.89+021424.5,1.729,1.698,41.811,0.065,4,44.83,0.09,4,9.14,0.41,6,-2.41
095321.89+074634.9,1.732,1.603,41.877,0.065,4,45.01,0.09,4,8.88,0.23,6,-1.97
092143.43+293824.1,1.739,1.032,41.171,0.065,5,45.23,0.09,4,9.38,0.11,6,-2.25
122419.81+110723.1,1.760,3.268,44.109,0.065,4,45.82,0.09,4,8.56,0.11,6,-0.84
142651.49+351924.4,1.760,1.520,42.193,0.065,4,45.47,0.09,4,9.76,0.04,6,-2.39
114609.88+473818.9,1.760,0.983,41.224,0.065,5,44.33,0.09,4,9.21,0.17,6,-2.98
022744.45-025048.9,1.762,2.575,43.131,0.065,4,45.20,0.09,4,9.68,0.07,6,-2.58
132739.42+582435.6,1.766,3.030,42.934,0.065,4,44.38,0.09,4,9.58,0.25,6,-3.30
122719.83+092303.2,1.776,1.948,42.578,0.065,4,44.98,0.09,4,8.54,0.37,6,-1.66
092338.95+511825.7,1.777,2.532,42.415,0.065,4,44.68,0.09,4,9.33,0.29,6,-2.75
102350.94+041542.0,1.816,0.976,41.256,0.065,5,45.07,0.09,4,8.80,0.12,6,-1.83
160107.92-003519.2,1.830,1.033,41.289,0.065,5,45.03,0.09,4,8.14,0.60,6,-1.21
134627.81+261458.3,1.835,1.033,41.671,0.065,5,44.94,0.09,4,8.93,0.10,6,-2.09
130952.10-013217.3,1.844,1.286,41.687,0.065,4,44.85,0.09,4,9.07,0.15,6,-2.32
151451.29+552602.3,1.848,1.031,41.290,0.065,5,44.59,0.09,4,8.73,0.16,6,-2.24
144554.75+012903.3,1.850,1.031,41.259,0.065,5,45.03,0.09,4,9.21,0.14,6,-2.28
012401.76+003500.9,1.852,3.760,43.830,0.065,4,45.45,0.09,4,9.41,0.13,6,-2.06
234808.62+020725.8,1.872,2.123,42.541,0.065,4,44.68,0.09,4,9.82,0.08,6,-3.24
090516.66+340921.3,1.875,0.977,41.294,0.065,5,45.06,0.09,4,9.57,0.04,6,-2.61
085312.23+580508.4,1.877,1.033,41.296,0.065,5,44.10,0.09,4,9.02,0.14,6,-3.02
145710.80+221844.8,1.877,1.488,42.267,0.065,4,44.35,0.09,4,8.87,0.10,6,-2.62
120719.22+640840.1,1.888,1.034,41.741,0.065,5,44.24,0.09,4,9.21,0.06,6,-3.07
155903.06+023610.1,1.892,2.565,42.799,0.065,4,45.11,0.09,4,8.81,0.22,6,-1.80
082401.06+380014.7,1.910,3.049,42.961,0.065,4,44.71,0.09,4,9.04,0.06,6,-2.43
022046.59+013829.1,1.925,0.994,41.207,0.065,5,44.62,0.09,4,8.69,0.07,6,-2.17
123234.36+514109.6,1.935,2.718,43.350,0.065,4,45.10,0.09,4,8.96,0.09,6,-1.96
132544.81+074830.3,1.937,4.210,44.185,0.065,4,45.32,0.09,4,8.90,0.11,6,-1.68
103905.17+484850.6,1.939,1.032,41.342,0.065,5,45.08,0.09,4,9.29,0.06,6,-2.31
104521.49+484806.3,1.941,2.792,43.078,0.065,4,45.10,0.09,4,9.26,0.11,6,-2.26
105007.15+565336.7,1.949,2.052,42.029,0.065,4,44.79,0.09,4,9.25,0.25,6,-2.56
111747.09+402940.7,1.952,2.490,42.657,0.065,4,45.04,0.09,4,8.55,0.12,6,-1.61
134153.89+092908.1,1.952,0.966,41.309,0.065,5,45.31,0.09,4,8.90,0.05,6,-1.69
103059.22+350705.5,1.953,1.035,41.366,0.065,5,44.86,0.09,4,9.10,0.13,6,-2.34
023104.86+005028.6,1.955,1.843,42.506,0.065,4,45.39,0.09,4,9.27,0.03,6,-1.98
021000.22-100354.2,1.973,3.510,44.071,0.065,4,45.26,0.09,4,8.60,0.19,6,-1.44
093242.68+285452.3,1.984,2.120,42.915,0.065,4,45.43,0.09,4,9.00,0.21,6,-1.67
110857.25+254559.7,1.998,2.351,42.956,0.065,4,45.45,0.09,4,8.80,0.06,6,-1.45
091658.83+514023.8,1.999,1.037,41.408,0.065,5,44.82,0.09,4,8.57,0.04,6,-1.85
080328.27+481224.1,2.003,2.238,42.506,0.065,4,45.16,0.09,4,9.51,0.29,6,-2.45
100251.62+022905.3,2.008,1.032,41.347,0.065,5,44.67,0.09,4,9.02,0.02,6,-2.45
015259.10-012940.9,2.021,2.220,43.319,0.065,4,45.67,0.09,4,9.44,0.03,6,-1.87
001910.95+034844.6,2.022,2.436,42.610,0.065,4,44.18,0.09,4,8.70,0.04,6,-2.62
081303.83+254211.0,2.024,3.459,44.294,0.065,4,45.88,0.09,4,9.22,0.04,6,-1.44
022059.66+013051.1,2.025,1.034,41.300,0.065,5,44.83,0.09,4,8.39,0.04,6,-1.66
171545.60+601119.5,2.028,1.030,41.355,0.065,5,44.58,0.09,4,9.05,0.20,6,-2.57
124400.07+131225.3,2.076,2.747,43.335,0.065,4,45.38,0.09,4,9.20,0.15,6,-1.92
143547.62+335309.6,2.111,1.969,42.240,0.065,4,44.47,0.09,4,8.68,0.20,6,-2.31
011513.16+002013.1,2.123,1.034,41.345,0.065,5,44.53,0.09,4,9.45,0.07,6,-3.02
100249.32+023746.5,2.130,2.114,42.558,0.065,4,44.66,0.09,4,9.32,0.37,6,-2.76
120425.20+311328.1,2.148,2.252,43.056,0.065,4,44.95,0.09,4,9.07,0.03,6,-2.22
085416.31+145536.6,2.165,3.662,44.012,0.065,4,45.30,0.09,4,8.60,0.04,6,-1.40
105001.04+591111.9,2.165,2.326,43.064,0.065,4,45.91,0.09,4,9.23,0.07,6,-1.42
112338.14+052038.5,2.184,3.022,43.909,0.065,4,45.67,0.09,4,9.19,0.04,6,-1.62
124806.14+082232.7,2.184,3.719,43.788,0.065,4,45.23,0.09,4,8.66,0.04,6,-1.53
080526.38+240246.7,2.185,1.029,41.492,0.065,5,44.18,0.09,4,8.47,0.56,6,-2.39
083322.54+331058.4,2.186,1.028,41.388,0.065,5,45.02,0.09,4,8.56,0.27,6,-1.64
095404.95+174218.9,2.195,1.026,41.457,0.065,5,44.93,0.09,4,9.21,0.21,6,-2.38
003054.63+045908.4,2.201,3.499,43.510,0.065,4,44.86,0.09,4,8.69,0.19,6,-1.93
102619.21+094221.5,2.201,1.032,41.461,0.065,5,45.07,0.09,4,9.80,0.10,6,-2.83
132330.43+545955.6,2.208,2.626,43.581,0.065,4,45.25,0.09,4,8.31,0.23,6,-1.16
022001.63-052217.0,2.215,2.378,42.927,0.065,4,45.30,0.09,4,8.45,0.04,6,-1.25
155539.58+294628.4,2.216,3.150,43.177,0.065,4,44.98,0.09,4,8.76,0.06,6,-1.88
142910.22+352946.8,2.224,2.238,43.131,0.065,4,44.81,0.09,4,9.44,0.14,6,-2.73
123415.17+151248.3,2.233,3.348,43.620,0.065,4,45.02,0.09,4,8.64,0.07,6,-1.72
001646.54-005151.7,2.243,2.337,42.360,0.065,4,44.61,0.09,4,9.01,0.24,6,-2.50
084218.39+362504.2,2.244,2.701,43.498,0.065,4,45.86,0.09,4,9.07,0.10,6,-1.31
134826.46+260428.8,2.249,1.027,41.438,0.065,5,44.81,0.09,4,9.49,0.03,6,-2.78
142922.89+343030.1,2.250,1.030,41.479,0.065,5,44.95,0.09,4,9.36,0.07,6,-2.51
231156.65+015324.5,2.257,2.047,42.240,0.065,4,44.93,0.09,4,8.78,0.12,6,-1.95
091038.23+000024.7,2.260,1.031,41.495,0.065,5,44.01,0.09,4,9.94,0.11,6,-4.03
154946.83+613410.3,2.266,2.682,43.520,0.065,4,45.45,0.09,4,9.63,0.05,6,-2.28
131907.62+305814.3,2.273,2.479,42.989,0.065,4,45.06,0.09,4,8.68,0.05,6,-1.72
101722.99+001139.1,2.291,2.648,43.090,0.065,4,44.98,0.09,4,8.99,0.14,6,-2.11
104918.99+582800.8,2.297,2.623,43.165,0.065,4,44.84,0.09,4,8.76,0.32,6,-2.02
134149.04+260901.1,2.298,2.662,42.835,0.065,4,44.87,0.09,4,8.99,0.09,6,-2.22
021934.91-050849.6,2.299,1.033,41.305,0.065,5,44.80,0.09,4,8.54,0.15,6,-1.85
145908.64+472622.4,2.307,2.520,42.612,0.065,4,45.25,0.09,4,8.42,0.10,6,-1.27
014532.58-043046.5,2.307,1.031,41.788,0.065,5,44.55,0.09,4,9.84,0.03,6,-3.39
144953.28+483811.1,2.317,3.110,43.715,0.065,4,45.36,0.09,4,8.95,0.07,6,-1.69
074151.85+250927.2,2.320,2.970,43.139,0.065,4,44.98,0.09,4,9.47,0.32,6,-2.59
014922.36+055553.4,2.348,4.578,44.754,0.065,4,45.86,0.09,4,8.06,0.16,6,-0.30
162300.76+310823.5,2.353,3.202,43.421,0.065,4,45.29,0.09,4,8.46,0.03,6,-1.27
122336.47+070452.8,2.362,1.023,41.513,0.065,5,44.66,0.09,4,8.57,0.03,6,-2.01
222310.42-021511.9,2.367,2.705,43.203,0.065,4,45.14,0.09,4,8.75,0.05,6,-1.71
110022.59+075718.9,2.384,3.848,44.259,0.065,4,44.68,0.09,4,8.74,0.12,6,-2.16
120642.89+641139.1,2.386,1.029,42.036,0.065,5,45.12,0.09,4,9.02,0.03,6,-2.00
160421.77+432354.6,2.408,2.998,43.732,0.065,4,45.51,0.09,4,9.22,0.08,6,-1.81
020518.37-050458.0,2.410,1.033,41.562,0.065,5,45.21,0.09,4,9.40,0.23,6,-2.29
024725.08-033808.1,2.423,2.752,43.763,0.065,4,45.51,0.09,4,8.83,0.01,6,-1.42
012753.69+002516.4,2.449,3.483,43.793,0.065,4,45.23,0.09,4,8.32,0.12,6,-1.19
101842.92+450827.9,2.457,3.359,43.559,0.065,4,45.34,0.09,4,8.60,0.05,6,-1.36
134804.34+284025.3,2.473,2.514,43.761,0.065,4,46.05,0.09,4,9.25,0.03,6,-1.30
123334.69+151503.2,2.482,1.034,41.540,0.065,5,45.09,0.09,4,8.98,0.07,6,-1.99
140647.17+221506.5,2.490,1.576,42.125,0.065,4,45.31,0.09,4,8.55,0.05,6,-1.34
131907.01+330359.6,2.495,1.863,42.693,0.065,4,45.55,0.09,4,9.70,0.09,6,-2.25
103850.02+484549.1,2.498,2.214,42.694,0.065,4,44.56,0.09,4,9.14,0.19,6,-2.68
100014.13+020054.4,2.500,0.966,41.569,0.065,5,45.08,0.09,4,8.63,0.04,6,-1.65
073051.33+404950.8,2.501,3.399,44.425,0.065,4,45.43,0.09,4,9.22,0.02,6,-1.89
090932.29+331156.7,2.518,1.036,41.548,0.065,5,44.78,0.09,4,9.38,0.06,6,-2.70
121001.48+053046.2,2.520,2.915,43.279,0.065,4,44.34,0.09,4,8.02,0.36,6,-1.78
122326.71+112606.1,2.531,3.379,43.580,0.065,4,45.25,0.09,4,8.21,0.05,6,-1.06
112707.01+564742.0,2.558,2.702,42.929,0.065,4,44.79,0.09,4,8.99,0.11,6,-2.30
125810.64+014343.4,2.569,2.760,43.258,0.065,4,45.19,0.09,4,8.75,0.06,6,-1.66
221056.06+015909.2,2.586,3.186,43.759,0.065,4,45.28,0.09,4,9.07,0.07,6,-1.89
142724.84+332249.2,2.593,1.034,41.581,0.065,5,44.96,0.09,4,9.44,0.06,6,-2.58
162906.66+443542.2,2.610,2.845,43.255,0.065,4,45.03,0.09,4,8.59,0.09,6,-1.66
002402.12-020101.1,2.614,1.027,41.645,0.065,5,44.77,0.09,4,8.83,0.08,6,-2.16
024041.34-080546.4,2.617,3.024,43.415,0.065,4,45.19,0.09,4,9.26,0.20,6,-2.17
101950.07+082211.1,2.625,2.521,42.735,0.065,4,44.65,0.09,4,8.77,0.04,6,-2.22
122838.53+135331.4,2.660,1.023,41.594,0.065,5,44.51,0.09,4,9.61,0.09,6,-3.20
155538.83+110643.6,2.664,3.101,44.123,0.065,4,45.83,0.09,4,9.02,0.04,6,-1.29
102409.05+360502.0,2.672,2.825,43.456,0.065,4,45.23,0.09,4,9.07,0.32,6,-1.94
152259.57+084611.9,2.712,1.029,41.626,0.065,5,45.75,0.09,4,8.82,0.15,6,-1.17
151621.09+553229.1,2.734,1.027,41.609,0.065,5,44.83,0.09,4,9.45,0.27,6,-2.72
090627.48+005250.3,2.738,2.404,43.151,0.065,4,45.17,0.09,4,8.65,0.07,6,-1.58
005717.00-002433.2,2.748,3.092,44.057,0.065,4,45.74,0.09,4,9.52,0.03,6,-1.88
143031.30-000907.5,2.814,3.336,43.672,0.065,4,45.47,0.09,4,8.55,0.08,6,-1.18
090350.88-011121.3,2.815,2.371,43.323,0.065,4,45.20,0.09,4,8.58,0.05,6,-1.48
122519.03+145418.5,2.826,1.029,41.634,0.065,5,44.64,0.09,4,9.52,0.09,6,-2.98
080928.21+255240.2,2.853,2.994,43.311,0.065,4,45.60,0.09,4,8.40,0.17,6,-0.90
141222.83-030939.4,2.855,2.065,42.357,0.065,4,45.03,0.09,4,8.54,0.12,6,-1.61
131138.08+320147.0,2.864,2.399,43.348,0.065,4,45.70,0.09,4,8.85,0.03,6,-1.25
122418.72+071037.7,2.886,1.027,41.690,0.065,5,45.09,0.09,4,8.93,0.04,6,-1.94
112740.12+565014.8,2.893,3.825,44.647,0.065,4,46.12,0.09,4,8.79,0.04,6,-0.77
084212.40+391323.5,2.913,0.931,41.668,0.065,5,44.73,0.09,4,8.89,0.40,6,-2.26
125338.48+273641.8,2.936,0.928,41.737,0.065,5,45.32,0.09,4,9.78,0.09,6,-2.56
104909.81+373759.0,3.003,2.183,43.723,0.065,4,46.01,0.09,4,10.21,0.11,6,-2.30
101757.52-013347.8,3.018,2.419,43.430,0.065,4,45.24,0.09,4,9.14,0.01,6,-2.00
083910.89+200207.3,3.034,3.363,44.154,0.065,4,45.92,0.09,4,9.08,0.05,6,-1.26
112851.69+232617.3,3.042,3.000,43.744,0.065,1,45.65,0.13,1,9.08,0.04,6,-1.53
141919.58+075930.6,3.049,3.060,43.878,0.065,4,45.63,0.09,4,9.03,0.11,6,-1.50
142858.01+344149.9,3.071,1.032,41.750,0.065,5,44.63,0.09,4,9.32,0.13,6,-2.79
085307.38+175909.3,3.095,2.589,43.126,0.065,4,44.89,0.09,4,9.22,0.20,6,-2.43
101644.31+203747.2,3.114,3.700,44.435,0.065,1,46.04,0.08,1,8.91,0.03,6,-0.97
161005.28+181143.4,3.122,2.900,43.908,0.065,1,46.35,0.05,1,9.94,0.03,6,-1.69
005722.31+001644.6,3.139,2.090,42.584,0.065,4,44.85,0.09,4,7.08,2.13,6,-0.33
171957.81+263416.6,3.160,1.866,42.505,0.065,4,44.89,0.09,4,8.84,0.16,6,-2.05
213518.48-010645.1,3.172,0.908,41.830,0.065,5,45.11,0.09,4,9.79,0.13,6,-2.78
114816.09+525859.2,3.174,3.348,44.081,0.065,4,45.88,0.09,4,8.64,0.08,6,-0.86
165519.22+324241.0,3.181,3.400,43.857,0.065,1,45.34,0.20,1,8.69,0.03,6,-1.45
140501.12+041535.8,3.215,4.100,44.633,0.065,1,46.17,0.07,1,8.86,0.04,6,-0.79
120427.87+280321.0,3.220,3.057,43.416,0.065,4,44.84,0.09,4,7.89,0.91,6,-1.15
080137.68+472528.1,3.256,3.000,43.525,0.065,1,45.53,0.15,1,8.53,0.47,6,-1.10
165543.56+194847.1,3.262,3.500,43.863,0.065,1,45.51,0.16,1,9.06,0.04,6,-1.65
090915.91+035442.7,3.288,3.100,43.681,0.065,1,46.57,0.04,1,9.55,0.05,6,-1.08
122135.64+280613.8,3.325,2.602,43.505,0.065,4,46.11,0.09,4,9.93,0.42,6,-1.92
122645.32+332800.9,3.346,1.036,41.813,0.065,5,45.27,0.09,4,9.04,0.06,6,-1.87
093337.28+284532.3,3.431,2.400,43.505,0.065,1,45.72,0.13,1,9.56,0.01,6,-1.94
095542.11+411655.3,3.442,1.037,41.834,0.065,5,45.07,0.09,4,9.60,0.19,6,-2.63
122343.15+503753.4,3.491,2.600,44.074,0.065,1,46.51,0.05,1,9.99,0.02,6,-1.58
100256.53+021158.4,3.503,1.029,41.841,0.065,5,44.59,0.09,4,9.08,0.20,6,-2.59
145753.04-011358.8,3.510,2.637,43.401,0.065,4,45.38,0.09,4,8.84,0.11,6,-1.56
165324.16+404533.3,3.649,2.331,42.804,0.065,4,45.98,0.09,4,9.09,0.08,6,-1.21
083322.49+095941.2,3.713,3.500,43.889,0.065,1,46.14,0.10,1,9.58,0.09,6,-1.54
135406.89-020603.2,3.716,3.857,45.040,0.065,4,46.44,0.09,4,8.84,0.19,6,-0.50
143533.77+543559.2,3.810,3.400,43.796,0.065,1,45.40,0.26,1,8.72,0.06,6,-1.42
095736.77-000426.8,3.867,2.505,43.380,0.065,4,46.73,0.09,4,9.24,0.07,6,-0.61
115933.31+553632.7,3.981,1.022,41.958,0.065,5,45.44,0.09,4,9.40,0.09,6,-2.06
160528.21+272854.4,4.024,2.620,43.259,0.065,3,45.44,0.09,3,9.75,0.24,6,-2.41
123142.17+381658.9,4.115,2.140,43.519,0.065,3,45.43,0.09,3,8.72,0.06,6,-1.39
222032.50+002537.5,4.220,3.260,44.019,0.065,3,45.56,0.09,3,8.74,0.05,6,-1.28
102259.00+220203.7,4.262,3.750,44.389,0.065,3,45.73,0.09,3,9.45,0.16,6,-1.82
030437.21+004653.5,4.266,3.150,43.549,0.065,3,45.35,0.09,3,9.46,0.34,6,-2.21
003126.79+150739.5,4.296,2.440,43.769,0.065,3,45.61,0.09,3,8.52,0.26,6,-1.01
161216.75+470253.6,4.350,3.070,44.039,0.065,3,45.21,0.09,3,8.70,0.24,6,-1.58
153533.88+025423.3,4.388,3.140,44.199,0.065,3,46.48,0.09,3,9.92,0.39,6,-1.54
134811.25+193523.6,4.404,2.970,43.979,0.065,3,45.68,0.09,3,9.42,0.18,6,-1.84
083549.42+182520.0,4.412,3.190,43.999,0.065,3,46.11,0.09,3,9.09,0.23,6,-1.08
094004.80+052630.9,4.500,3.300,43.810,0.065,2,45.78,0.15,2,9.05,0.22,6,-1.37
161105.64+084435.4,4.550,1.800,42.875,0.065,2,45.23,0.26,2,8.80,0.18,6,-1.67
131121.32+222738.6,4.610,2.200,42.845,0.065,2,45.00,0.30,2,9.25,0.35,6,-2.35
140025.40+314910.6,4.640,2.700,43.342,0.065,2,45.53,0.19,2,9.56,0.09,6,-2.13
154824.01+333500.1,4.680,3.200,43.648,0.065,2,46.37,0.14,2,9.20,0.60,6,-0.93
123503.04-000331.7,4.690,2.500,43.204,0.065,2,45.54,0.20,2,8.87,0.55,6,-1.43
021043.16-001818.4,4.733,2.003,43.400,0.065,4,46.10,0.09,4,9.73,0.19,6,-1.73
081333.32+350810.7,4.929,2.610,43.959,0.065,3,45.63,0.09,3,9.31,0.06,6,-1.78
